Priority Promotion with Parysian Flair

We develop an algorithm that combines the advantages of priority promotion - one of the leading approaches to solving large parity games in practice - with the quasi-polynomial time guarantees offered by Parys' algorithm. Hybridising these algorithms sounds both natural and difficult, as they both generalise the classic recursive algorithm in different ways that appear to be irreconcilable: while the promotion transcends the call structure, the guarantees change on each level. We show that an interface that respects both is not only effective, but also efficient.

==> big21000prio.txt <==
GM	bqpp	zlkq	qpp	npp	zlk	bsspm	bqpt
1	.366071	1577.229516	.273990	.288216	.222564	2.964279	.921619
2	.568725	1775.190585	.475191	.438072	.374701	6.354307	2.155443
3	.778524	1825.520938	.707464	.534967	.561064	8.911175	2.798346
4	.956202	1550.364413	.838231	.609045	.657271	11.131388	3.482387
5	1.162954	1700.384286	1.031206	.754095	.823952	13.739945	4.304893
6	1.420451	1575.651340	1.272200	.934624	.994415	16.960319	4.998148
7	1.678711	1659.778142	1.508971	1.094469	1.202261	19.947235	6.525249
8	1.939013	1351.057773	1.749618	1.295437	1.379432	23.375117	7.580474
9	2.245540	1480.464229	2.066029	1.504313	1.619447	26.808353	8.417196
10	2.559745	1598.503472	2.308770	1.716378	1.881973	30.534869	9.767143


==> big2linearprio.txt <==
GM	bqpp	zlkq	qpp	npp	zlk	bsspm	bqpt
1	.324115	1600.135158	.339503	.186533	.181129	3.470044	.818659
2	.518624	1575.228697	.530269	.327302	.340269	7.760624	1.958123
3	.722691	1625.425862	.714843	.435702	.478066	12.082008	2.995371
4	.993447	1575.588410	1.039386	.657366	.714789	18.522679	4.150475
5	1.357241	1600.764467	1.229790	.911547	.949397	25.351719	6.122136
6	1.590271	1725.929257	1.366554	.999506	1.092858	29.269200	7.957286
7	1.945453	1650.923208	1.742338	1.279608	1.363110	36.205159	9.917996
8	2.456314	1676.120983	2.236072	1.636793	1.743206	44.331232	11.485886
9	2.756656	1701.145481	2.574053	1.954528	2.016490	52.192862	12.868014
10	2.940690	1751.242662	2.517113	1.924300	2.055757	56.898593	13.560878


==> small20prio.txt <==
GM	bqpp	zlkq	sspm	qpt	npp	zlk	qpp	bsspm	bqpt	qpp	bsspm	bqpt
100	.220336	.022732	63.521052	21.812461	.056115	.083476	.015073	.051943	.020074			
200 .228757	.026069	296.008845	360.530488	.048565	.053599	.018192	.092579	.031785			
300	.214945	.045406	503.434018	933.694788	.047029	.072317	.022119	.128380	.050260			
400	.238393	.032469	576.604025	948.823670	.048456	.064243	.035559	.188614	.055363			
500	.212996	.041755	545.457001	977.351685	.050416	.055587	.035106	.229424	.066273			
600	.237268	.038539	643.506860	1000.00000	.056457	.052923	.035438	.296297	.089349			
700	.210634	.052288	670.020414	1000.00000	.052967	.059644	.039695	.311851	.088164			
800	.235939	.047098	711.608439	1000.00000	.052825	.061115	.050851	.378001	.097131			
900	.250113	.066272	722.883478	1000.00000	.056826	.069594	.055027	.416389	.110278			
1000	.216074	.065020	795.019681	1000.00000	.054750	.070991	.062973	.512095	.123186			


==> tinylinearprio.txt <==
GM	bqpp	zlkq	sspm	qpt	npp	zlk	qpp	bsspm	bqpt	qpp	bsspm	bqpt
20	.218428	.018326	.144690	.080869	.068160	.077292	.010721	20.018796	.020802			
40	.215673	.017366	1.314383	.253927	.057797	.077545	.015644	.025178	.014928			
60	.218110	.018107	6.762599	4.038839	.048963	.068720	.018861	.034887	.018405			
80	.224259	.034461	82.650218	22.404037	.058905	.102477	.026535	.045291	.019913			
100	.234957	.046365	246.416619	89.801557	.053395	.052050	.018202	.051296	.020569			
120	.209898	.140183	354.534360	462.213745	.065611	.075210	.017248	.061011	.030975			
140	.233760	.268760	713.880445	847.076917	.050633	.076881	.020528	.072490	.029408			
160	.218266	.672901	787.890303	980.489147	.044705	.056876	.021936	.076218	.035813			
180	.253486	3.310573	820.963978	980.306405	.043983	.056418	.024274	.137077	.036145			
200	.227583	1.832100	861.721610	1000.00000	.044778	.065991	.017479	.115783	.034654			

